CHEX-MATE: Morphological analysis of the sample

In this work, we performed an analysis of the X-ray morphology of the 118 CHEX-MATE (Cluster HEritage project with XMM-Newton - Mass Assembly and Thermodynamics at the Endpoint of structure formation) galaxy clusters, with the aim to provide a classification of their dynamical state. To investigate the link between the X-ray appearance and the dynamical state, we considered four morphological parameters: the surface brightness concentration, the centroid shift, and the second- and third-order power ratios. These indicators result to be: strongly correlated with each other, powerful in identifying the disturbed and relaxed population, characterised by a unimodal distribution and not strongly influenced by systematic uncertainties. In order to obtain a continuous classification of the CHEX-MATE objects, we combined these four parameters in a single quantity, M, which represents the grade of relaxation of a system. On the basis of the M value, we identified the most extreme systems of the sample, finding 15 very relaxed and 27 very disturbed galaxy clusters. From a comparison with previous analysis on X-ray selected samples, we confirmed that the Sunyaev-Zeldovich (SZ) clusters tend to be more disturbed. Finally, by applying our analysis on a simulated sample, we found a general agreement between the observed and simulated results, with the only exception of the concentration. This latter behaviour, is partially related to the presence of particles with high smoothed-particle hydrodynamics density in the central regions of the simulated clusters due to the action of the idealised isotropic thermal Active Galactic Nuclei (AGN) feedback.

==> Immagini/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> tabella_articolo_2.txt <==
Name & P20 & P30 & c & w & A & S & $\eta$ & State & Visual \\
\hline \hline
\endfirsthead
\caption{Continued}\\
\hline\hline
Name & P20 & P30 & c & w & A & S & $\eta$ & State & Visual \\
\hline
\endhead
\hline
\endfoot  
G000.13+78.04 & 1.43119e-06 & 9.86956e-07  &	0.195855 &   0.0317244  &  1.109933853149414062e+00 &  9.006490707397460938e-01 &  0.916991   &  M &  1.57 $\pm$ 0.7	       \\ 
G004.45-19.55 & 1.49947e-06 & 3.11403e-07  &   0.366966 &  0.00578302  &  3.550856113433837891e-01 &  2.687034606933593750e-01  &  0.974623   &  M &  1.0 $\pm$ 0.5   \\
G006.49+50.56 & 5.18882e-08 & 3.73896e-09  &   0.526817 &  0.00199325  &  9.418852925300598145e-01 &  7.691420912742614746e-01  &  0.970685   &  R &  0.1 $\pm$ 0.3   \\ 
G008.94-81.22 & 8.27289e-06 & 1.68830e-06  &   0.188878 &   0.0529263  &  8.059819340705871582e-01 &  3.844558596611022949e-01  &  0.845480   &  D &  3.0 $\pm$ 0.0   \\ 
G021.10+33.24 & 1.01339e-07 & 1.50781e-08  &   0.659314 &  0.00221780  &  7.312787175178527832e-01 &  6.540803313255310059e-01  &  0.915520   &  R &  0.0 $\pm$ 0.0   \\ 
G028.63+50.15 & 4.18269e-05 & 3.46870e-06  &   0.194252 &    0.108085  &  1.457643270492553711e+00 &  1.099723100662231445e+00  &   0.746831  &  D &  3.0 $\pm$ 0.0   \\  
G028.89+60.13 & 7.57090e-07 & 1.03582e-08  &   0.524924 &  0.00184048  &  1.052799582481384277e+00 &  9.093140363693237305e-01  &   0.839667  &  R &  0.1 $\pm$ 0.3   \\  
G031.93+78.71 & 9.42424e-08 & 1.42637e-07  &   0.313329 &   0.0147611  &  1.319005608558654785e+00 &  1.045272469520568848e+00  &   0.953151  &  M &  1.7 $\pm$ 0.5   \\  
G033.81+77.18 & 6.35784e-08 & 1.02405e-09  &   0.537905 &  0.00569889  &  7.620115876197814941e-01 &  5.916245579719543457e-01  &   0.962665  &  R &  0.3 $\pm$ 0.4   \\ 
G040.03+74.95 & 2.72047e-06 & 9.78456e-08  &   0.353101 &  0.00316929  &  1.540060639381408691e+00 &  1.275550365447998047e+00  &   0.864553  &  M &  1.3 $\pm$ 0.9   \\  
G040.58+77.12 & 7.94767e-06 & 1.14166e-06  &   0.314372 &   0.0241442  &  1.358256578445434570e+00 &  1.144251823425292969e+00  &   0.694874  &  M &  1.6 $\pm$ 0.7   \\  
G041.45+29.10 & 1.56037e-06 & 7.11687e-08  &   0.157116 &   0.0313372  &  9.626522064208984375e-01 &  6.652399301528930664e-01  &   0.946115  &  D &  3.00 $\pm$ 0.0   \\  
G042.81+56.61 & 2.62913e-06 & 5.28068e-08  &   0.291831 &   0.0153210  &  1.243709087371826172e+00 &  9.882952570915222168e-01  &   0.853492  &  M &  1.3 $\pm$ 0.5   \\  
G044.20+48.66 & 1.79280e-06 & 6.02891e-08  &   0.425445 &   0.0108261  &  7.843328118324279785e-01 &  5.572709441184997559e-01  &   0.831901  &  M &  1.6 $\pm$ 0.5   \\  
G044.77-51.30 & 1.05560e-06 & 2.68185e-07  &   0.335892 &  0.00629034  &  2.535611391067504883e-01 &  2.213067412376403809e-01  &   0.888758  &  M &  1.0 $\pm$ 0.8   \\  
G046.10+27.18 & 9.50203e-06 & 3.17598e-07  &   0.149935 &   0.0217276  &  4.418851733207702637e-01 &  3.615774512290954590e-01  &   0.814497  &  D &  3.0 $\pm$ 0.0   \\  
G046.88+56.48 & 2.20069e-05 & 6.34763e-06  &   0.141489 &   0.0327561  &  1.287939071655273438e+00 &  1.047630429267883301e+00  &   0.741912  &  D &  3.0 $\pm$ 0.0   \\  
G048.10+57.16 & 1.18542e-05 & 5.87504e-07  &   0.115618 &   0.0225301  &  1.215508341789245605e+00 &  9.193531274795532227e-01  &   0.761164  &  D &  3.0 $\pm$ 0.0   \\  
G049.22+30.87 & 1.21868e-06 & 2.82136e-09  &   0.615335 & 0.000995901  &  8.873332142829895020e-01 &  6.125913262367248535e-01  &   0.749528  &  R &  0.1 $\pm$ 0.3   \\   
G049.32+44.37 & 4.43775e-06 & 3.74756e-08  &   0.276887 &   0.0221993  &  1.519172430038452148e+00 &  1.292108893394470215e+00  &   0.785950  &  M &  1.4 $\pm$ 0.5   \\   
G050.40+31.17 & 1.57883e-06 & 1.34921e-08  &   0.360894 &   0.0110203  &  7.365366220474243164e-01 &  5.722828507423400879e-01  &   0.845496  &  M &  1.1 $\pm$ 0.3   \\   
G053.53+59.52 & 3.37729e-05 & 1.18864e-05  &   0.223141 &   0.0314091  &  1.473854303359985352e+00 &  1.203135013580322266e+00  &   0.609551  &  M &  2.0 $\pm$ 0.5   \\   
G055.59+31.85 & 1.98753e-06 & 1.26778e-07  &   0.457226 &  0.00640277  &  7.224540114402770996e-01 &  5.600404739379882812e-01  &   0.817508  &  R &  0.4 $\pm$ 0.5   \\   
G056.77+36.32 & 8.53665e-07 & 1.03165e-07  &   0.485360 &  0.00290701  &  8.911396265029907227e-01 &  6.943408250808715820e-01  &   0.851013  &  R &  0.3 $\pm$ 0.5   \\   
G056.93-55.08 & 7.82145e-06 & 1.84556e-07  &   0.169557 &   0.0254916  &  4.768645763397216797e-01 &  2.637296617031097412e-01  &   0.803431  &  M &  2.3 $\pm$ 0.7   \\   
G057.25-45.34 & 1.20629e-06 & 9.94946e-08  &   0.461290 &  0.00797382  &  5.524799227714538574e-01 &  3.967384397983551025e-01  &   0.861806  &  M &  0.7 $\pm$ 0.5   \\   
G057.61+34.93 & 2.27248e-06 & 9.21813e-07  &   0.158151 &   0.0102846  &  1.394535899162292480e+00 &  1.153913021087646484e+00  &   0.914140  &  M &  2.3 $\pm$ 0.5   \\   
G057.78+52.32 & 2.92948e-05 & 5.98833e-06  &   0.254206 &   0.0264215  &  1.513982415199279785e+00 &  1.208298802375793457e+00  &   0.696869  &  M &  2.0 $\pm$ 0.8   \\   
G057.92+27.64 & 2.63516e-06 & 2.82895e-07  &   0.576342 &  0.00541926  &  9.993890523910522461e-01 &  8.287641406059265137e-01  &   0.735168  &  M &  1.1 $\pm$ 0.3   \\   
G062.46-21.35 & 1.21324e-07 & 4.33974e-08  &   0.520426 &  0.00553292  &  8.629812598228454590e-01 &  7.268518209457397461e-01  &   0.930870  &  R &  0.0 $\pm$ 0.0   \\   
G066.41+27.03 & 3.77263e-05 & 4.39310e-08  &   0.153135 &   0.0214019  &  3.038232326507568359e-01 &  2.029083371162414551e-01  &   0.681263  &  D &  2.9 $\pm$ 0.3   \\   
G066.68+68.44 & 4.69144e-07 & 2.52331e-08  &   0.474075 &  0.00329154  &  6.449125409126281738e-01 &  5.324341058731079102e-01  &   0.884990  &  R &  0.1 $\pm$ 0.3   \\   
G067.17+67.46 & 1.59607e-07 & 1.14329e-08  &   0.483026 &  0.00331871  &  8.026380538940429688e-01 &  6.105370521545410156e-01  &   0.927150  &  M &  2.0 $\pm$ 0.0   \\   
G067.52+34.75 & 6.92443e-07 & 5.28115e-08  &   0.517918 &  0.00654957  &  8.676282763481140137e-01 &  7.467385530471801758e-01  &   0.883033  &  M &  0.6 $\pm$ 0.5   \\   
G068.22+15.18 & 1.83835e-06 & 5.36106e-08  &   0.195573 &   0.0187214  &  1.493761658668518066e+00 &  1.257064700126647949e+00  &   0.914450  &  M &  0.9 $\pm$ 0.6   \\   
G071.63+29.78 & 1.04462e-05 & 3.06883e-07  &   0.128010 &   0.0292534  &  1.246845006942749023e+00 &  1.046678900718688965e+00  &   0.902851  &  D &  2.9 $\pm$ 0.3   \\   
G072.62+41.46 & 9.21503e-07 & 8.59489e-08  &   0.318704 &  0.00530389  &  1.007681488990783691e+00 &  8.137189149856567383e-01  &   0.862228  &  M &  2.0 $\pm$ 0.0   \\   
G073.97-27.82 & 1.55085e-06 & 2.84453e-08  &   0.442724 &   0.0113010  &  9.926192760467529297e-01 &  7.488715052604675293e-01  &   0.827538  &  M &  1.0 $\pm$ 0.5   \\   
G075.71+13.51 & 1.64850e-07 &  5.78817e-09 &    0.329009 &    0.0255749 &   nan  		   &  nan			&   0.974903  &  M &  2.1 $\pm$ 0.3   \\   
G077.90-26.63 & 2.58454e-07 & 4.63732e-09  &   0.399202 &  0.00464750  &  9.453976750373840332e-01 &  7.474687099456787109e-01  &   0.916148  &  M &  1.3 $\pm$ 0.7   \\   
G080.16+57.65 & 2.27455e-05 & 2.21388e-06  &   0.150764 &   0.0593636  &  1.468979597091674805e+00 &  1.243357419967651367e+00  &   0.769778  &  D &  2.9 $\pm$ 0.3   \\   
G080.37+14.64 & 6.28234e-07 & 1.32094e-09  &   0.253778 &   0.0122496  &  1.207729101181030273e+00 &  1.001672983169555664e+00  &   0.912801  &  M &  2.1 $\pm$ 0.3   \\   
G080.41-33.24 & 7.15812e-07 & 6.10348e-08  &   0.361427 &   0.0281582  &  1.021213769912719727e+00 &  6.795961260795593262e-01  &   0.922310  &  D &  2.9 $\pm$ 0.3   \\   
G083.29-31.03 & 3.81896e-06 & 7.71487e-07  &   0.270858 &   0.0140856  &  5.887589454650878906e-01 &  3.708720505237579346e-01  &   0.856050  &  M &  2.0 $\pm$ 0.8   \\   
G083.86+85.09 & 8.57403e-07 & 1.14272e-07  &   0.305467 &   0.0103563  &  8.442788720130920410e-01 &  6.673938035964965820e-01  &   0.903082  &  M &  1.7 $\pm$ 0.7   \\   
G085.98+26.69 & 1.21142e-06 & 2.93660e-07  &   0.168265 &   0.0305474  &  9.714384078979492188e-01 &  8.090246319770812988e-01  &   0.957033  &  M &  2.4 $\pm$ 0.5   \\   
G087.03-57.37 & 2.57741e-06 & 5.44497e-08  &   0.256887 &   0.0314481  &  1.149178981781005859e+00 &  9.394323825836181641e-01  &   0.879270  &  M &  2.4 $\pm$ 0.5   \\   
G092.71+73.46 & 2.15670e-05 & 1.92137e-06  &   0.292336 &  0.00490027  &  1.187706947326660156e+00 &  1.008528232574462891e+00  &   0.641702  &  M &  2.3 $\pm$ 0.5   \\   
G094.69+26.36 & 2.54656e-06 & 1.52776e-07  &   0.215964 &   0.0138309  &  1.112385988235473633e+00 &  9.965267181396484375e-01  &   0.881069  &  M &  1.9 $\pm$ 0.6   \\   
G098.44+56.59 & 4.72426e-06 & 4.12750e-07  &   0.198499 &   0.0258634  &  1.078031182289123535e+00 &  8.388102054595947266e-01  &   0.831362  &  M &  2.0 $\pm$ 0.5   \\   
G099.48+55.60 & 2.07743e-05 & 1.90969e-06  &   0.135427 &   0.0551527  &  1.324430942535400391e+00 &  1.071841835975646973e+00  &   0.802720  &  D &  3.0 $\pm$ 0.0   \\   
G105.55+77.21 & 3.82202e-06 & 6.02101e-08  &   0.268386 &   0.0180131  &  1.407640337944030762e+00 &  1.160752773284912109e+00  &   0.795174  &  M &  2.1 $\pm$ 0.3   \\   
G106.87-83.23 & 1.00631e-07 & 1.21430e-07  &   0.341329 &  0.00921966  &  7.446260452270507812e-01 &  5.907140374183654785e-01  &   0.955311  &  M &  1.1 $\pm$ 0.6   \\   
G107.10+65.32 & 3.77616e-06 & 2.13480e-07  &   0.191462 &   0.0450198  &  9.129632115364074707e-01 &  5.929234027862548828e-01  &   0.865678  &  D &  3.0 $\pm$ 0.0   \\   
G111.61-45.71 & 2.74009e-06 & 6.00663e-08  &   0.230398 &  0.00623537  &  2.439208626747131348e-01 &  2.148364782333374023e-01  &   0.878494  &  M &  1.4 $\pm$ 0.7   \\   
G111.75+70.37 & 2.97300e-05 & 1.46488e-06  &   0.129149 &   0.0553355  &  1.175488471984863281e+00 &  9.379932284355163574e-01  &   0.730454  &  D &  3.0 $\pm$ 0.0   \\   
G113.29-29.69 & 6.05083e-06 & 6.45306e-08  &   0.282179 &  0.00672725  &  1.092543244361877441e+00 &  9.019237160682678223e-01  &   0.690917  &  M &  1.4 $\pm$ 0.5   \\   
G113.91-37.01 & 7.26168e-06 & 8.41882e-07  &   0.229830 &   0.0346426  &  6.371831893920898438e-01 &  4.024879634380340576e-01  &   0.856609  &  D &  2.7 $\pm$ 0.5   \\   
G114.79-33.71 & 5.00297e-06 & 7.13043e-08  &   0.237918 &  0.00515428  &  1.304496407508850098e+00 &  1.087206363677978516e+00  &   0.802029  &  M &  1.4 $\pm$ 0.7   \\   
G124.20-36.48 & 0.000121519 & 1.55489e-05  &   0.311698 &   0.0884465  &  1.268677949905395508e+00 &  6.663772463798522949e-01  &   0.550007  &  D &  3.0 $\pm$ 0.0   \\   
G149.39-36.84 & 4.36122e-06 & 2.72461e-07  &   0.203015 &   0.0125151  &  9.641179442405700684e-01 &  7.965590357780456543e-01  &   0.837488  &  M &  1.9 $\pm$ 0.6   \\   
G155.27-68.42 & 4.27402e-06 & 3.34489e-07  &   0.248138 &   0.0272954  &  4.656472206115722656e-01 &  4.342672228813171387e-01  &   0.835215  &  M &  1.7 $\pm$ 0.7   \\   
G159.91-73.50 & 2.96280e-06 & 2.40628e-07  &   0.313031 &   0.0190834  &  1.168215274810791016e+00 &  9.577648639678955078e-01  &   0.848006  &  M &  1.1 $\pm$ 0.3   \\   
G172.74+65.30 & 1.61157e-05 & 2.86133e-08  &   0.288169 &   0.0153688  &  1.269636988639831543e+00 &  9.855411648750305176e-01  &   0.666769  &  D &  2.6 $\pm$ 0.5   \\   
G172.98-53.55 & 7.53580e-06 & 3.95265e-07  &   0.230070 &  0.00927942  &  5.591077804565429688e-01 &  3.953213691711425781e-01  &   0.788792  &  M &  2.1 $\pm$ 0.3   \\   
G179.09+60.12 & 6.11840e-07 & 2.59592e-08  &   0.654436 &  0.00353278  &  8.151371479034423828e-01 &  6.749491095542907715e-01  &   0.807329  &  M &  0.7 $\pm$ 0.5   \\   
G186.37+37.26 & 3.49002e-06 & 6.97562e-08  &   0.315223 &  0.00738786  &  7.567836046218872070e-01 &  6.005780696868896484e-01  &   0.823979  &  M &  1.0 $\pm$ 0.5   \\   
G187.53+21.92 & 1.36494e-06 & 2.29678e-07  &   0.477850 &  0.00305791  &  9.053639173507690430e-01 &  7.705917358398437500e-01  &   0.828116  &  R &  0.3 $\pm$ 0.5   \\   
G192.18+56.12 & 7.34631e-06 & 1.59756e-07  &   0.262034 &  0.00987114  &  1.233591675758361816e+00 &  1.054714202880859375e+00  &   0.757343  &  M &  1.9 $\pm$ 0.3   \\   
G195.75-24.32 & 9.93803e-08 & 1.50733e-07  &   0.204596 &   0.0109987  &  1.097244024276733398e+00 &  8.823651671409606934e-01  &   0.959569  &  D &  3.0 $\pm$ 0.0   \\   
G201.50-27.31 & 3.15417e-06 & 7.47807e-09  &   0.315609 &   0.0101809  &  3.676465749740600586e-01 &  2.688573002815246582e-01  &   0.816618  &  M &  1.4 $\pm$ 0.5   \\   
G204.10+16.51 & 1.44060e-06 & 9.07511e-08  &   0.338683 &   0.0151922  &  1.061423063278198242e+00 &  8.309994935989379883e-01  &   0.843970  &  M &  1.3 $\pm$ 0.5   \\   
G205.93-39.46 & 4.78959e-06 & 1.68057e-08  &   0.376064 &  0.00633755  &  8.861802816390991211e-01 &  5.782016515731811523e-01  &   0.746972  &  M &  2.3 $\pm$ 0.7   \\   
G206.45+13.89 & 1.71304e-05 & 1.30823e-06  &   0.321043 &   0.0283164  &  5.987080335617065430e-01 &  4.944238960742950439e-01  &   0.631264  &  M &  1.9 $\pm$ 0.6   \\   
G207.88+81.31 & 1.92530e-05 & 4.22526e-06  &   0.239840 &   0.0118352  &  7.303620576858520508e-01 &  5.778127908706665039e-01  &   0.700709  &  M &  1.7 $\pm$ 0.7   \\   
G208.80-30.67 & 2.37012e-05 & 2.03518e-06  &   0.154651 &   0.0689395  &  9.567648172378540039e-01 &  5.500683188438415527e-01  &   0.836137  &  D &  2.9 $\pm$ 0.3   \\   
G210.64+17.09 & 5.22972e-06 & 1.00301e-06  &   0.186791 &   0.0185687  &  4.766012430191040039e-01 &  4.412734508514404297e-01  &   0.875683  &  M &  1.9 $\pm$ 0.8   \\   
G216.62+47.00 & 4.20082e-06 & 1.59793e-06  &   0.395078 &   0.0241066  &  1.095408201217651367e+00 &  1.039930224418640137e+00  &   0.766255  &  M &  1.4 $\pm$ 0.7   \\   
G217.09+40.15 & 1.84240e-06 & 2.35531e-07  &   0.424688 &   0.0170786  &  9.579899311065673828e-01 &  7.472999095916748047e-01  &   0.852161  &  M &  1.0 $\pm$ 0.0   \\   
G217.40+10.88 & 4.03551e-07 & 8.96419e-09  &   0.568706 &  0.00175978  &  7.566421627998352051e-01 &  6.151909828186035156e-01  &   0.885842  &  R &  0.4 $\pm$ 0.5   \\   
G218.81+35.51 & 3.85717e-05 & 5.41620e-06  &   0.395869 &   0.0417034  &  1.187794804573059082e+00 &  9.454262852668762207e-01  &   0.572512  &  M &  2.4 $\pm$ 0.7   \\   
G224.00+69.33 & 1.11029e-05 & 3.55173e-07  &   0.288533 &  0.00496392  &  8.852653503417968750e-01 &  6.994447708129882812e-01  &   0.757341  &  M &  1.1 $\pm$ 0.3   \\   
G225.93-19.99 & 6.34436e-05 & 6.47051e-06  &   0.236603 &   0.0850586  &  1.075749278068542480e+00 &  7.061522006988525391e-01  &   0.745955  &  D &  3.0 $\pm$ 0.0   \\   
G226.18+76.79 & 2.76878e-06 & 1.43396e-07  &   0.440222 &  0.00477928  &  7.608937621116638184e-01 &  5.929620265960693359e-01  &   0.779671  &  M &  0.7 $\pm$ 0.5   \\   
G228.16+75.20 & 3.29776e-06 & 2.46317e-07  &   0.211846 &   0.0302894  &  3.069332838058471680e-01 &  2.179543972015380859e-01  &   0.930079  &  M &  2.3 $\pm$ 0.5   \\   
G229.74+77.96 & 2.67145e-05 & 1.60654e-06  &   0.207991 &   0.0353554  &  1.056692838668823242e+00 &  8.627400398254394531e-01  &   0.667627  &  D &  2.9 $\pm$ 0.3   \\   
G238.69+63.26 & 3.03814e-06 & 3.75061e-07  &   0.281557 &   0.0242878  &  9.070323705673217773e-01 &  6.166036128997802734e-01  &   0.882084  &  M &  2.4 $\pm$ 0.5   \\   
G239.27-26.01 & 2.58530e-06 & 1.45780e-07  &   0.243826 &   0.0296898  &  6.065837144851684570e-01 &  3.981780111789703369e-01  &   0.886532  &  D &  2.6 $\pm$ 0.5   \\   
G241.11-28.68 & 1.05542e-07 & 3.14542e-07  &   0.279528 &   0.0116998  &  7.866542935371398926e-01 &  6.555444598197937012e-01  &   0.928775  &  M &  1.6 $\pm$ 0.5   \\   
G243.15-73.84 & 2.59496e-06 & 7.32058e-08  &   0.162485 &   0.0216242  &  4.283047318458557129e-01 &  3.244946897029876709e-01  &   0.895993  &  D &  2.6 $\pm$ 0.5   \\   
G243.64+67.74 & 1.44580e-06 & 2.35154e-08  &   0.270746 &   0.0379324  &  1.311363697052001953e+00 &  9.373173117637634277e-01  &   0.950370  &  D &  2.6 $\pm$ 0.5   \\   
G259.98-63.43 & 3.75433e-07 & 5.09129e-08  &   0.441765 &  0.00631492  &  1.047383666038513184e+00 &  7.533117532730102539e-01  &   0.894786  &  M &  1.6 $\pm$ 0.5   \\   
G262.27-35.38 & 1.45609e-05 & 2.14910e-07  &   0.140616 &   0.0350289  &  1.296086549758911133e+00 &  1.006968736648559570e+00  &   0.822770  &  D &  2.9 $\pm$ 0.3   \\   
G262.73-40.92 & 2.55324e-06 & 1.09138e-07  &   0.381575 &  0.00431230  &  6.175405979156494141e-01 &  4.935497641563415527e-01  &   0.803123  &  M &  0.9 $\pm$ 0.3   \\   
G263.68-22.55 & 2.44109e-06 & 9.28812e-09  &   0.406795 &  0.00972014  &  1.183197736740112305e+00 &  9.707329273223876953e-01  &   0.779553  &  M &  1.1 $\pm$ 0.3   \\   
G266.04-21.25 & 1.63492e-06 & 1.68938e-07  &   0.272420 &   0.0126907  &  8.333189487457275391e-01 &  5.855503678321838379e-01  &   0.853193  &  D &  3.0 $\pm$ 0.0   \\   
G266.83+25.08 & 1.04753e-06 & 3.20419e-09  &   0.551836 &  0.00570837  &  6.600210666656494141e-01 &  4.683280587196350098e-01  &   0.828618  &  R &  0.1 $\pm$ 0.3   \\   
G271.18-30.95 & 5.76834e-08 & 3.82464e-08  &   0.548679 &  0.00164068  &  2.911688089370727539e-01 &  2.071405351161956787e-01  &   0.960759  &  R &  0.0 $\pm$ 0.0   \\   
G273.59+63.27 & 1.66890e-05 & 2.10481e-08  &   0.194765 &   0.0135202  &  1.396615028381347656e+00 &  1.270902037620544434e+00  &   0.660094  &  D &  2.7 $\pm$ 0.5   \\   
G277.76-51.74 & 4.60833e-06 & 1.46981e-06  &   0.143894 &   0.0366832  &  6.211397647857666016e-01 &  3.985219895839691162e-01  &   0.854470  &  D &  2.7 $\pm$ 0.5   \\   
G278.58+39.16 & 1.20931e-05 & 1.16921e-06  &   0.320911 &   0.0372962  &  1.151762127876281738e+00 &  8.925094604492187500e-01  &   0.738983  &  M &  2.4 $\pm$ 0.5   \\   
G283.91+73.87 & 7.29978e-06 &  3.30525e-06 &   0.0755465&    0.0981597 &   1.253895044326782227e+00&  1.014258146286010742e+00  &    -NaN     &  D &  3.0 $\pm$ 0.0   \\   
G284.41+52.45 & 3.50947e-07 & 2.29431e-08  &   0.395821 &  0.00170908  &  3.912188410758972168e-01 &  2.033698111772537231e-01  &   0.928370  &  M &  0.6 $\pm$ 0.5   \\   
G285.63+72.75 & 6.20196e-06 & 9.72230e-07  &   0.302410 &  0.00650136  &  8.701883554458618164e-01 &  6.834632754325866699e-01  &   0.741979  &  M &  1.7 $\pm$ 0.5   \\   
G286.98+32.90 & 4.62395e-06 & 5.79057e-07  &   0.215743 &   0.0173004  &  1.097104787826538086e+00 &  9.896856546401977539e-01  &   0.901698  &  M &  2.3 $\pm$ 0.7   \\   
G287.46+81.12 & 2.56901e-06 & 1.08923e-07  &   0.168386 &   0.0158153  &  1.530325412750244141e+00 &  1.328010320663452148e+00  &   0.866421  &  M &  2.4 $\pm$ 0.5   \\   
G313.33+61.13 & 2.74206e-07 & 3.99348e-09  &   0.551688 &  0.00417043  &  5.808174610137939453e-01 &  4.542959034442901611e-01  &   0.882298  &  R &  0.0 $\pm$ 0.0   \\   
G313.88-17.11 & 2.95478e-07 & 3.11960e-08  &   0.501730 &  0.00341961  &  9.317856431007385254e-01 &  7.194418311119079590e-01  &   0.864869  &  R &  0.3 $\pm$ 0.5   \\   
G324.04+48.79 & 3.63002e-07 & 1.32080e-08  &   0.597308 &  0.00227903  &  4.983952343463897705e-01 &  2.966926097869873047e-01  &   0.881749  &  R &  0.1 $\pm$ 0.3   \\   
G325.70+17.34 & 1.14905e-06 & 3.28579e-09  &   0.275362 &   0.0168382  &  6.460083723068237305e-01 &  4.407360255718231201e-01  &   0.883411  &  M &  2.1 $\pm$ 0.6   \\   
G339.63-69.34 & 1.33609e-07 & 1.41826e-08  &   0.650813 & 0.000677850  &  4.198721349239349365e-01 &  2.956774830818176270e-01  &   0.926285  &  R &  0.0 $\pm$ 0.0   \\   
G340.36+60.58 & 7.30448e-08 & 1.48961e-09  &   0.624411 &  0.00168472  &  5.740369558334350586e-01 &  4.508841633796691895e-01  &   0.932984  &  R &  0.0 $\pm$ 0.0   \\   
G340.94+35.07 & 1.30813e-06 & 1.51162e-08  &   0.568893 &  0.00739706  &  6.630687117576599121e-01 &  5.633586049079895020e-01  &   0.798212  &  M &  0.7 $\pm$ 0.5   \\   
G346.61+35.06 & 2.33297e-05 & 3.65844e-06  &   0.139509 &   0.0601866  &  1.357181549072265625e+00 &  1.258843898773193359e+00  &   0.790107  &  D &  2.9 $\pm$ 0.3   \\   
G349.46-59.95 & 1.29213e-06 & 2.51874e-08  &   0.444530 &  0.00506777  &  5.503097772598266602e-01 &  4.212301373481750488e-01  &   0.857671  &  M &  1.0 $\pm$ 0.5   \\ 
\hline\hline													      
	      															      
	      															      
	      															      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      
																      

